Adaptive Patching for High-resolution Image Segmentation with Transformers

Attention-based models are proliferating in the space of image analytics, including segmentation. The standard method of feeding images to transformer encoders is to divide the images into patches and then feed the patches to the model as a linear sequence of tokens. For high-resolution images, e.g. microscopic pathology images, the quadratic compute and memory cost prohibits the use of an attention-based model, if we are to use smaller patch sizes that are favorable in segmentation. The solution is to either use custom complex multi-resolution models or approximate attention schemes. We take inspiration from Adapative Mesh Refinement (AMR) methods in HPC by adaptively patching the images, as a pre-processing step, based on the image details to reduce the number of patches being fed to the model, by orders of magnitude. This method has a negligible overhead, and works seamlessly with any attention-based model, i.e. it is a pre-processing step that can be adopted by any attention-based model without friction. We demonstrate superior segmentation quality over SoTA segmentation models for real-world pathology datasets while gaining a geomean speedup of $6.9\times$ for resolutions up to $64K^2$, on up to $2,048$ GPUs.

==> data/patch_length-100.csv <==
Value
112
55
142
88
88
130
163
58
121
118
124
85
199
112
166
64
58
88
67
112
211
76
55
94
226
319
64
76
289
382
109
217
88
97
151
256
82
34
79
85
145
100
40
55
76
109
88
226
94
148
139
181
82
133
109
52
169
85
325
109
139
94
154
106
94
223
34
154
256
88
118
94
31
70
112
31
151
76
64
58
79
82
133
97
73
190
157
181
109
136
190
115
82
49
115
160
115
331
100
145
115
64
85
103
100
136
85
55
94
211
166
172
97
154
202
85
172
67
79
169
151
49
19
205
91
103
103
295
121
124
91
64
214
127
235
106
100
190
142
73
127
145
91
103
73
61
88
85
76
121
70
124
85
49
121
58
142
349
244
46
148
85
124
73
220
118
103
265
319
88
145
64
79
100
34
133
82
154
301
40
130
187
67
127
82
106
103
103
190
169
100
106
133
73
202
205
130
46
196
322
511
115
79
64
70
34
55
370


==> data/patch_length-20.csv <==
Value
679
310
643
493
403
838
997
385
706
691
694
484
1018
754
811
400
376
454
391
751
1057
361
322
526
961
1585
388
481
1420
2080
658
1132
481
571
826
1198
586
283
403
463
637
625
187
313
340
676
583
1249
589
853
853
790
559
799
625
250
793
502
1639
646
658
598
790
718
496
1240
247
913
1219
502
649
565
229
382
625
250
784
445
316
355
442
478
724
577
469
1180
721
1132
646
733
1048
670
544
280
709
742
691
1519
595
739
667
454
508
532
541
781
478
295
472
1048
784
826
589
889
1213
469
925
403
484
718
955
259
112
1096
484
607
613
1423
673
730
535
325
1072
592
1177
583
619
982
826
337
751
775
439
610
421
340
532
508
529
730
430
583
430
361
547
268
790
1906
1129
259
793
511
619
406
1177
481
616
1246
1570
532
745
436
322
616
232
697
439
1015
1471
238
670
1009
385
688
547
532
622
661
943
634
640
646
724
418
1117
1114
766
382
1186
1585
2584
634
481
304
373
256
313
1921


==> data/patch_length-50.csv <==
Value
244
100
319
184
172
322
361
142
265
259
256
202
394
280
319
151
139
184
154
256
433
160
100
175
424
673
154
163
664
934
250
466
184
232
340
502
226
94
166
190
274
244
76
118
139
262
220
517
232
322
310
325
208
271
241
94
334
193
643
259
262
208
304
253
193
496
85
334
493
199
274
193
97
148
241
94
313
166
124
148
169
193
265
220
184
421
277
445
235
265
385
259
196
97
262
283
250
640
214
295
271
172
190
223
211
310
181
121
199
412
301
337
202
328
472
193
328
151
199
304
358
94
43
382
214
211
217
592
253
301
208
109
409
244
487
229
217
409
307
130
271
328
175
226
157
130
211
181
202
280
160
277
178
133
256
118
283
727
514
109
310
190
256
160
484
196
229
505
652
211
322
157
154
211
85
199
193
316
598
85
274
391
157
286
193
196
214
250
355
238
235
223
274
172
448
454
280
145
421
667
1033
262
193
145
154
94
127
736


==> data/patch_patches-100.csv <==
64*64,32*32,16*16,128*128,256*256,8*8
5970,11717,7819,877,26,4


==> data/patch_patches-20.csv <==
32*32,16*16,8*8,64*64,4*4,128*128,256*256
14040,43315,69833,3723,12460,518,10


==> data/patch_patches-50.csv <==
32*32,64*64,16*16,128*128,8*8,256*256
17539,4251,25357,688,8412,13

